Scalar Meson Photoproduction

The light-quark non-strange scalar mesons a0(980), f0(980), f0(1370), a0(1450), f0(1500) and f0(1710) are of great interest as there is no generally accepted view of their structure which can encompass q-q-qbar-qbar, molecular, q-qbar and glueball states in various combinations. It has been shown previously that the radiative decays of the scalar mesons to rho and omega are a good probe of their structure and provide good discrimination among models. Scalar meson photoproduction is proposed as an alternative to measuring radiative decays and it is shown that it is a feasible proposition.

==> bugs.txt <==
From yulia@itep.ru Thu Jun 12 12:20:46 2008
Date: Thu, 12 Jun 2008 15:19:26 +0400 (MSD)
From: Yulia Kalashnikova <yulia@itep.ru>
To: sandy@hep.man.ac.uk
Subject: Re: f0(1370)

Let me first present my bug list, and then I'll look into this 
Anisovich.

arXiv refs are with :, not with :: 

p.7 eq.15 should be b, not B in the rhs

p.10 1st paragraph |t|> 0.1 GeV^2

p.13 beginning of sect.4.1 the word "states" is at wrong place

     eq.24 has d\sigma_0(t)/dM, should be d\sigma_0(t,M)/dt

     and it would nice to explain here what is M. Besides, in the
     line below eq.24, "...cross section at s=M^2" is wrong; should
     be "...cross section with m_s replaced by M".

p.14 after eq.30 not "complex numbers" but "momenta with an 
     analytical ..."   

p.17 1st line in 4.1.1 d\sigma/dm should be d\sigma/dM. The same
     is in figures (with m ->M at the x axes)

p.21 2nd paragrph. "...vertex takes the form of eq.(1) with the
     coupling...given by"

p.23 2nd paragraph starts with "...resolve the issue" and ends
     with the same.

p.26 eq.A.15 d\sigma(t)/dt ->d\sigma(t,M)/dt
     And you have not removed A.13, A.14. I'd still suggest to do so
     as we have eqs.25,26, and say after A.12 "where g_i is the 
     coupling constant".

p.29, after eq.A.41 "For the latter..." -> "For the t-matrix..."

Kisses, Yu 
On Thu, 12 Jun 2008, sandy@hep.man.ac.uk wrote:

> There are two papers by Anisovich and Sarantsev (effectively 1) at
> arXiv:0806.1601 and arXiv:0806.1620, analysing pi N --> 2 mesons +
> N.
> Inter alia they claim that the f0(1370) is essential for their fit
> and put the mass at 1290 +/- 50, width 170 +20/-40
> 
> 

